Solving Elliptic Optimal Control Problems via Neural Networks and Optimality System

In this work, we investigate a neural network based solver for optimal control problems (without / with box constraint) for linear and semilinear second-order elliptic problems. It utilizes a coupled system derived from the first-order optimality system of the optimal control problem, and employs deep neural networks to represent the solutions to the reduced system. We present an error analysis of the scheme, and provide $L^2(\Omega)$ error bounds on the state, control and adjoint in terms of neural network parameters (e.g., depth, width, and parameter bounds) and the numbers of sampling points. The main tools in the analysis include offset Rademacher complexity and boundedness and Lipschitz continuity of neural network functions. We present several numerical examples to illustrate the method and compare it with two existing ones.

==> pics/plot-general/log.txt <==
['final']
['J']
['Loss']
['final']
['J']
['Loss']
['Pinn', 'P']
[]
[]
[]
['Pfinal', 'Ufinal', 'Yfinal']
['Jlst']
['Ylst', 'Plst', 'Ulst', 'Jlst']
['final']
['LstJ']
['LstJ']
['final']
['LstJ']
['LstJ', 'LstPINN']
<---------------Errors--------------->
CPINN_U:0.008245386183261871
CPINN_Y:0.010138947516679764
AONN_U:0.008280480280518532
AONN_Y:0.014564119924604893
ALM_U:0.1031576544046402
ALM_Y:0.032396137714385986
<---------------J--------------->
CPINN:8.08056564331055
AONN:8.038541793823242
ALM:8.074501037597656


==> pics/plot-highdim/log.txt <==
['final']
['J']
['P']
['Y']
['Loss']
['final']
['J']
['P']
['Y']
['Loss']
['final']
['J']
['P']
['Y']
['Loss']
<---------------Errors--------------->
CPINN_U-LC:0.0916789099574089
CPINN_Y-LC:0.05786367505788803
CPINN_U-LU:0.06050051376223564
CPINN_Y-LU:0.03957952931523323
CPINN_U-semi:0.06450361013412476
CPINN_Y-semi:0.03957952931523323
<---------------J--------------->
CPINN-LC:0.26193609833717346
CPINN-LU:0.26525020599365234
CPINN-semi:0.002321181120350957


==> pics/plot-nonlinear/log.txt <==
['final']
['J']
[]
['Pfinal', 'Ufinal', 'Yfinal']
['Jlst']
['Ylst', 'Plst', 'Ulst', 'Jlst']
['Pfinal', 'Ufinal', 'Yfinal']
['Jlst']
['Ylst', 'Plst', 'Ulst', 'Jlst']
['final']
['LstJ']
['PinnLst', 'LstJ']
['final']
['LstJ']
['PinnLst', 'LstJ']
<---------------Errors--------------->
CPINN_U:0.08509418368339539
CPINN_Y:0.0004445640661288053
AONN_U:0.033564843237400055
AONN_Y:0.00044136939686723053
ALM_U:0.13394762575626373
ALM_Y:0.009107060730457306
<---------------J--------------->
CPINN:1.194368600845337
AONN:1.2011557817459106
ALM:1.2312225103378296


==> pics/plot-ring/log.txt <==
['final']
['J']
['Pinn', 'P']
[]
['Pfinal', 'Ufinal', 'Yfinal']
['Jlst']
[]
['Pfinal', 'Ufinal', 'Yfinal']
['Jlst']
['Ylst', 'Plst', 'Ulst', 'Jlst']
['Pfinal', 'Ufinal', 'Yfinal']
['Jlst']
['Ylst', 'Plst', 'Ulst', 'Jlst']
['final']
['LstJ']
['LstJ', 'LstPinn']
<---------------Errors--------------->
CPINN_U:0.1673089563846588
CPINN_Y:0.0021185134537518024
AONN_U:0.13292525708675385
AONN_Y:0.0030772520694881678
ALM_U:0.20768360793590546
ALM_Y:0.0020074022468179464
<---------------J--------------->
CPINN:0.0002271148405270651
AONN:0.000326858542393893
ALM:0.002472150372341275

